On the homotopy type of the space of Sullivan diagrams

We study the homotopy type of the harmonic compactification of the moduli space of a 2-cobordism S with one outgoing boundary component, or equivalently of the space of Sullivan diagrams of type S on one circle. Our results are of two types: vanishing and non-vanishing. In our vanishing results we are able to show that the connectivity of the harmonic compactification increases with the number of incoming boundary components. Moreover, we extend the genus stabilization maps of moduli spaces to the harmonic compactification and show that the connectivity of these maps increases with the genus and number of incoming boundary components. In our non-vanishing results we compute the non-trivial fundamental group of the harmonic compactification of the cobordism S of any genus with two unenumerated punctures and empty incoming boundary. Moreover, we construct five infinite families of non-trivial homology classes of the harmonic compactification, two of which correspond to non-trivial higher string topology operations.

==> 3_admissible_fat_graph.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '3_admissible_fat_graph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{356.74839962bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43265842)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{3_admissible_fat_graph.pdf}}%
    \put(0.97951796,0.20758514){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02718291\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.61926218,0.20758514){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02718291\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.26006545,0.20758514){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02718291\unitlength}\raggedright $3$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> SD_differential.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SD_differential.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{762.89146434bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.10731993)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SD_differential.pdf}}%
    \put(0.14935967,0.04773187){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mapsto$}}}%
    \put(0.33857073,0.04773187){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle -$}}}%
    \put(0.50635345,0.04773187){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle +$}}}%
    \put(0.67413616,0.04773187){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle -$}}}%
    \put(0.84191887,0.04773187){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle +$}}}%
  \end{picture}%
\endgroup%


==> SD_equivalence_relation.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SD_equivalence_relation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{484.76117548bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1677854)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SD_equivalence_relation.pdf}}%
    \put(0.20291245,0.08875481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sim_{\scriptscriptstyle SD}$}}}%
    \put(0.47193084,0.08875481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sim_{\scriptscriptstyle SD}$}}}%
    \put(0.74035272,0.08875481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sim_{\scriptscriptstyle SD}$}}}%
    \put(0.15661726,0.04243427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_0$}}}%
    \put(0.07278644,0.00175846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_1$}}}%
    \put(-0.00061892,0.03188592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_2$}}}%
    \put(-0.00061892,0.14975954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_3$}}}%
    \put(0.15699386,0.13318943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_4$}}}%
    \put(0.42355721,0.04243427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_0$}}}%
    \put(0.33972639,0.00175846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_1$}}}%
    \put(0.26632103,0.03188592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_2$}}}%
    \put(0.26632103,0.14975954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_3$}}}%
    \put(0.42393381,0.13318943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_4$}}}%
    \put(0.69560058,0.04243427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_0$}}}%
    \put(0.61176976,0.00175846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_1$}}}%
    \put(0.5383644,0.03188592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_2$}}}%
    \put(0.5383644,0.14975954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_3$}}}%
    \put(0.69597717,0.13318943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_4$}}}%
    \put(0.95869655,0.04243427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_0$}}}%
    \put(0.87486573,0.00175846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_1$}}}%
    \put(0.80146037,0.03188592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_2$}}}%
    \put(0.80146037,0.14975954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_3$}}}%
    \put(0.95907315,0.13318943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_4$}}}%
    \put(0.18005088,0.08666382){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.45008812,0.08666382){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.7183539,0.08666382){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.98638013,0.08666382){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
  \end{picture}%
\endgroup%


==> building_blocks.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'building_blocks.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.79924954bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.04966324)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{building_blocks.pdf}}%
    \put(0.12028225,0.40006456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.08815211,0.28095443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\omega_{3,1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{building_blocks.pdf}}%
    \put(0.04523236,0.4400438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.04523236,0.36400391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{building_blocks.pdf}}%
    \put(0.39504539,0.40006456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.34281375,0.28095443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\omega_{3,2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{building_blocks.pdf}}%
    \put(0.299894,0.4400438){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.299894,0.36400391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{building_blocks.pdf}}%
    \put(0.88851742,0.28095449){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\omega_{5,2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{building_blocks.pdf}}%
    \put(0.66598576,0.40006456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.63385563,0.28095443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\omega_{5,1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{building_blocks.pdf}}%
    \put(0.57956705,0.37637838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.60828144,0.34938687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{building_blocks.pdf}}%
    \put(0.57956705,0.42701844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 4$}}}%
    \put(0.60828144,0.45274446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{building_blocks.pdf}}%
    \put(0.94247559,0.40006456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{building_blocks.pdf}}%
    \put(0.83422874,0.37637844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.86294312,0.34938692){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{building_blocks.pdf}}%
    \put(0.83422874,0.42701844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 4$}}}%
    \put(0.86294312,0.45274451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{building_blocks.pdf}}%
    \put(0.34281379,0.72718779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0.34281379,0.61866571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.34281379,0.55380625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\mu_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{building_blocks.pdf}}%
    \put(0.67153521,0.71289555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 4$}}}%
    \put(0.67153521,0.63685583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.63385567,0.55380625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\mu_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{building_blocks.pdf}}%
    \put(0.59093597,0.71289555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.59093597,0.63685572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{building_blocks.pdf}}%
    \put(0.34281374,0.90938807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.34281374,0.98145065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0.34281374,0.82665796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\zeta_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{building_blocks.pdf}}%
    \put(0.60804878,0.92157309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0.60785199,0.97339072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.63385562,0.82665796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\zeta_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{building_blocks.pdf}}%
    \put(0.65497559,0.92197338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.6549067,0.97325599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{building_blocks.pdf}}%
    \put(0.25072633,0.10102976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.23253621,0.00214498){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\gamma_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{building_blocks.pdf}}%
    \put(0.74413326,0.00214498){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\gamma_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{building_blocks.pdf}}%
    \put(0.50835202,0.14792615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.48833473,0.00214498){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\gamma_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{building_blocks.pdf}}%
    \put(0.79783751,0.12147055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
  \end{picture}%
\endgroup%


==> cell_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cell_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{87.79922695bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94178775)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cell_example.pdf}}%
    \put(0.60807278,0.42244152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cell_example.pdf}}%
    \put(0.1638771,0.42244152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cell_example.pdf}}%
  \end{picture}%
\endgroup%


==> cell_gamma_3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cell_gamma_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{87.79922695bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94178775)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cell_gamma_3.pdf}}%
    \put(0.71057948,0.42244152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
  \end{picture}%
\endgroup%


==> class_Lambda_g.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'class_Lambda_g.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{96.79736106bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64414301)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{class_Lambda_g.pdf}}%
    \put(0.47080793,0.3819748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ldots$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{class_Lambda_g.pdf}}%
  \end{picture}%
\endgroup%


==> face_increase_genus.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'face_increase_genus.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{369.6375053bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24597387)%
    \put(0.14362983,0.00159045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+1$}}}%
    \put(0.26720648,0.00159045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{face_increase_genus.pdf}}%
    \put(0.81492582,0.00159045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.52579471,0.17059999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xmapsto{d_i}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{face_increase_genus.pdf}}%
    \put(0.07570429,0.20115305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{face_increase_genus.pdf}}%
    \put(0.75776547,0.19126919){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde S_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{face_increase_genus.pdf}}%
  \end{picture}%
\endgroup%


==> face_merging_different_surfaces.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'face_merging_different_surfaces.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{471.77031758bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2304967)%
    \put(0.17024302,0.00124614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+1$}}}%
    \put(0.26706676,0.00124614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{face_merging_different_surfaces.pdf}}%
    \put(0.80110506,0.00124614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.46967361,0.13366705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xmapsto{d_i}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{face_merging_different_surfaces.pdf}}%
    \put(0.10285102,0.19550804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{face_merging_different_surfaces.pdf}}%
    \put(0.34863513,0.19550804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_t$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{face_merging_different_surfaces.pdf}}%
    \put(0.66754561,0.19550804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde S_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{face_merging_different_surfaces.pdf}}%
  \end{picture}%
\endgroup%


==> face_puncture.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'face_puncture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{331.02078936bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3047008)%
    \put(0.12624133,0.00177599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+1$}}}%
    \put(0.26423437,0.00177599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{face_puncture.pdf}}%
    \put(0.19071003,0.25483502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{face_puncture.pdf}}%
    \put(0.77073402,0.25483502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde S_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{face_puncture.pdf}}%
    \put(0.79333538,0.00177599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{face_puncture.pdf}}%
    \put(0.46017648,0.19050203){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xmapsto{d_i}$}}}%
  \end{picture}%
\endgroup%


==> face_split_boundaries.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'face_split_boundaries.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{308.72942178bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31411236)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{face_split_boundaries.pdf}}%
    \put(0.16393875,0.00095211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+1$}}}%
    \put(0.2341886,0.00095211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{face_split_boundaries.pdf}}%
    \put(0.19160163,0.26044894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{face_split_boundaries.pdf}}%
    \put(0.76798935,0.00095211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{face_split_boundaries.pdf}}%
    \put(0.76168009,0.26044894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde S_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{face_split_boundaries.pdf}}%
    \put(0.4693893,0.1813886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xmapsto{d_i}$}}}%
  \end{picture}%
\endgroup%


==> fan_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fan_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{447.99842927bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21632859)%
    \put(0.1282348,0.00065613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+l$}}}%
    \put(0.30521799,0.00065613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.21974521,0.00065613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ldots$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fan_example.pdf}}%
    \put(0.21872695,0.17948333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fan_example.pdf}}%
    \put(0.66395098,0.00065613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i+l$}}}%
    \put(0.84093415,0.00065613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.75546142,0.00065613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ldots$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fan_example.pdf}}%
    \put(0.75444311,0.17948333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fan_example.pdf}}%
  \end{picture}%
\endgroup%


==> fat_graph_simple_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fat_graph_simple_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{149.66413972bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46132134)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fat_graph_simple_example.pdf}}%
    \put(0.13234732,0.44101546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.24149258,0.44101546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.23919512,0.31943562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.13234732,0.0693271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ov A$}}}%
    \put(0.24149258,0.0693271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ov B$}}}%
    \put(0.23919512,0.20220944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ov C$}}}%
    \put(-0.34443206,0.38491296){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fat_graph_simple_example.pdf}}%
    \put(0.77378354,0.44101546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.8829288,0.44101546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.88063134,0.31943562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.77378354,0.0693271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ov A$}}}%
    \put(0.72955463,0.2343925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ov B$}}}%
    \put(0.88063134,0.17013762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ov C$}}}%
    \put(0.17773133,0.00392807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(a)$}}}%
    \put(0.8343017,0.00392807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(b)$}}}%
  \end{picture}%
\endgroup%


==> fattening_graph.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fattening_graph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{382.46168602bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32462474)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fattening_graph.pdf}}%
    \put(0.87013133,0.0534373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.97348664,0.31667868){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fattening_graph.pdf}}%
    \put(0.58259103,0.14072444){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.41747443,0.18143171){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fattening_graph.pdf}}%
    \put(0.12057231,0.00217546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle(a)$}}}%
    \put(0.5398486,0.00217546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle(b)$}}}%
    \put(0.9091853,0.00217546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle(c)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fattening_graph.pdf}}%
    \put(0.16821025,0.14022922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(-0.00086814,0.18143171){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fattening_graph.pdf}}%
    \put(0.26225872,0.12137029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.27190478,0.28050745){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.67737177,0.12109899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.66145501,0.2637779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.91227946,0.03898286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.9530911,0.05244717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
  \end{picture}%
\endgroup%


==> fence.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fence.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{207.99843864bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45027237)%
    \put(0.31663258,0.00141321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.66508762,0.00141321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i-L$}}}%
    \put(0.47184222,0.00141321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ldots$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fence.pdf}}%
    \put(0.47110612,0.37091302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fence.pdf}}%
  \end{picture}%
\endgroup%


==> generator_Omega.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'generator_Omega.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{483.38473943bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.17108008)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{generator_Omega.pdf}}%
    \put(0.91135647,0.13772277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 6$}}}%
    \put(0.88239403,0.13772277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{generator_Omega.pdf}}%
    \put(0.91383897,0.01754219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0.88487653,0.01754219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{generator_Omega.pdf}}%
    \put(0.67965703,0.13772277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 6$}}}%
    \put(0.65069459,0.13772277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{generator_Omega.pdf}}%
    \put(0.68213952,0.01754219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0.65317709,0.01754219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{generator_Omega.pdf}}%
    \put(0.44795754,0.13772277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 6$}}}%
    \put(0.4189951,0.13772277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{generator_Omega.pdf}}%
    \put(0.45044003,0.01754219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0.42147759,0.01754219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{generator_Omega.pdf}}%
    \put(0.20443662,0.05921666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{generator_Omega.pdf}}%
    \put(0.21625802,0.13772277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 6$}}}%
    \put(0.18729558,0.13772277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{generator_Omega.pdf}}%
    \put(0.21874051,0.01754219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0.18977808,0.01754219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{generator_Omega.pdf}}%
    \put(0.20443662,0.10196302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{generator_Omega.pdf}}%
    \put(0.43578148,0.05912307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{generator_Omega.pdf}}%
    \put(0.66769053,0.1019472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{generator_Omega.pdf}}%
    \put(0.43622811,0.09918392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{generator_Omega.pdf}}%
    \put(0.89908441,0.09804849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{generator_Omega.pdf}}%
    \put(0.66769053,0.05364913){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{generator_Omega.pdf}}%
    \put(0.89806013,0.05285706){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{generator_Omega.pdf}}%
    \put(0.78454854,0.07852627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle -$}}}%
    \put(0.55044908,0.07852627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle +$}}}%
    \put(0.31860185,0.07852627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle +$}}}%
    \put(-0.00068689,0.07852627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle \tilde\Omega_{3,3} \; = \; -$}}}%
  \end{picture}%
\endgroup%


==> generator_g_0_m.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'generator_g_0_m.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{447.22218061bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.18508219)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{generator_g_0_m.pdf}}%
  \end{picture}%
\endgroup%


==> generator_m_2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'generator_m_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{277.69763796bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29005419)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{generator_m_2.pdf}}%
    \put(0.55414142,0.13373569){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_g = $}}}%
    \put(-0.00119566,0.13373569){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_0 =$}}}%
  \end{picture}%
\endgroup%


==> generators_wahl.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'generators_wahl.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{476.42233054bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.20784266)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{generators_wahl.pdf}}%
    \put(0.64837446,0.11193404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{generators_wahl.pdf}}%
    \put(0.57909373,0.14884006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.57909373,0.07864542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{generators_wahl.pdf}}%
    \put(0.11103611,0.07864541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{generators_wahl.pdf}}%
    \put(0.04175538,0.14884003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.04175538,0.07864541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{generators_wahl.pdf}}%
    \put(0.1981388,0.11193405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mapsto$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{generators_wahl.pdf}}%
    \put(0.37970526,0.14884003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.29699108,0.11193405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{generators_wahl.pdf}}%
    \put(0.93559991,0.11193404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{generators_wahl.pdf}}%
    \put(0.84776291,0.14884006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 3$}}}%
    \put(0.84776291,0.07864542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{generators_wahl.pdf}}%
    \put(0.37970526,0.07864541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptstyle 1$}}}%
    \put(0.47915269,0.11193405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$}}}%
    \put(0.61871413,0.00198009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\omega_{3,1}$}}}%
    \put(0.88738335,0.00198009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\omega_{3,2}$}}}%
    \put(0.35383961,0.00198009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde\mu_3$}}}%
    \put(0.7470923,0.11193405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
  \end{picture}%
\endgroup%


==> not_a_fibration.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'not_a_fibration.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{568.55875045bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1741301)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{not_a_fibration.pdf}}%
    \put(0.05916655,0.14260955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_1$}}}%
    \put(0.07494579,0.05300958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{not_a_fibration.pdf}}%
    \put(0.33038639,0.12431768){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_1$}}}%
    \put(0.33038639,0.0679345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_2$}}}%
    \put(0.1976762,0.10361571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mapsto$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{not_a_fibration.pdf}}%
    \put(0.56891868,0.10417823){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{not_a_fibration.pdf}}%
    \put(0.88014738,0.09778288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_2$}}}%
    \put(0.74743715,0.10361571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mapsto$}}}%
    \put(0.1976762,0.001034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(a)$}}}%
    \put(0.74743715,0.001034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(b)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{not_a_fibration.pdf}}%
    \put(0.66490545,0.09910295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{not_a_fibration.pdf}}%
    \put(0.93025334,0.09912437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_1$}}}%
    \put(0.16655692,0.09586645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.43895818,0.09586645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.71484377,0.09586645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.98714884,0.09586645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
  \end{picture}%
\endgroup%


==> pic1_lemma_a_unenumerated.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pic1_lemma_a_unenumerated.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{313.943944bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40882253)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pic1_lemma_a_unenumerated.pdf}}%
    \put(0.06341555,0.2389893){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pic1_lemma_a_unenumerated.pdf}}%
    \put(0.81025893,0.32646744){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pic1_lemma_a_unenumerated.pdf}}%
    \put(0.10216719,0.32646744){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pic1_lemma_a_unenumerated.pdf}}%
    \put(0.77491196,0.23898931){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T$}}}%
    \put(0.41923074,0.08657809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T$}}}%
  \end{picture}%
\endgroup%


==> prop_data_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prop_data_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{193.86182548bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84872954)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{prop_data_1.pdf}}%
    \put(0.91239297,0.38035505){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.70493963,0.00303252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.2609056,0.00303252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(-0.00171272,0.40346445){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.2609056,0.83299222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
    \put(0.70493963,0.83299222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$5$}}}%
  \end{picture}%
\endgroup%


==> prop_data_3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prop_data_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{195.52782314bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84336483)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{prop_data_3.pdf}}%
    \put(0.23242095,0.4469676){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_5$}}}%
    \put(0.63203963,0.35874936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{prop_data_3.pdf}}%
    \put(0.62914632,0.64559499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_1$}}}%
    \put(0.6379139,0.53454018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_4$}}}%
    \put(0.47425421,0.43444491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_3$}}}%
    \put(0.90461886,0.37711436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.69893313,0.00300669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.25868249,0.00300669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(-0.00169813,0.40002685){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.25868249,0.82589484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$5$}}}%
    \put(0.69893313,0.82589484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$6$}}}%
    \put(0.05899415,0.61368617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
  \end{picture}%
\endgroup%


==> radial_slit_configuration_glues_to_surface.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radial_slit_configuration_glues_to_surface.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{833.03208565bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30859382)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{radial_slit_configuration_glues_to_surface.pdf}}%
  \end{picture}%
\endgroup%


==> relations_in_pi_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'relations_in_pi_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{485.44054748bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40401602)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{relations_in_pi_1.pdf}}%
    \put(0.09519369,0.3141326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{relations_in_pi_1.pdf}}%
    \put(0.09519369,0.07564061){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{relations_in_pi_1.pdf}}%
    \put(0.16154527,0.1588851){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.16154527,0.00318588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(-0.00068398,0.08052865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{relations_in_pi_1.pdf}}%
    \put(0.66372045,0.3141326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{relations_in_pi_1.pdf}}%
    \put(0.58289502,0.3141326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{relations_in_pi_1.pdf}}%
    \put(0.68890128,0.15888511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.68890128,0.00318589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.52667207,0.08052865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{relations_in_pi_1.pdf}}%
    \put(0.60365871,0.10486201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{relations_in_pi_1.pdf}}%
    \put(0.64756319,0.05141306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{relations_in_pi_1.pdf}}%
    \put(0.92739847,0.3141326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{relations_in_pi_1.pdf}}%
    \put(0.84657305,0.3141326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{relations_in_pi_1.pdf}}%
    \put(0.95257929,0.15888511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.95257929,0.00318589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.79035009,0.08052865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{relations_in_pi_1.pdf}}%
    \put(0.91830213,0.0809849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{relations_in_pi_1.pdf}}%
    \put(0.85640417,0.0676113){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_2$}}}%
    \put(0.35740761,0.31189317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{relations_in_pi_1.pdf}}%
    \put(0.42522329,0.15888511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.42522329,0.00318589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.26299407,0.08052865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{relations_in_pi_1.pdf}}%
    \put(0.35310067,0.07537527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_1$}}}%
    \put(0.09817517,0.21517881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.36244104,0.21467588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.6267069,0.21517881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.89006239,0.21517881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
  \end{picture}%
\endgroup%


==> sd_with_ghost_surfaces.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sd_with_ghost_surfaces.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{100.80158998bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92513938)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sd_with_ghost_surfaces.pdf}}%
    \put(0.59827922,0.46065729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sd_with_ghost_surfaces.pdf}}%
    \put(0.2808239,0.4663262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sd_with_ghost_surfaces.pdf}}%
    \put(0.19091109,0.06447996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_2^-$}}}%
    \put(-0.00329391,0.33202966){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_2^+$}}}%
    \put(0.06691213,0.15495952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.24810473,0.25591347){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.62111352,0.00583216){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.92751463,0.38989637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.07548719,0.72038976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.65937833,0.89499042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
    \put(0.28627678,0.08346572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> sentence_by_diagram_unnormalized.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sentence_by_diagram_unnormalized.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{89.94872537bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89336319)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sentence_by_diagram_unnormalized.pdf}}%
    \put(0.45026555,0.08896276){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.56081922,0.62870498){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sentence_by_diagram_unnormalized.pdf}}%
    \put(0.24005437,0.32549701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sentence_by_diagram_unnormalized.pdf}}%
    \put(0.77846699,0.30080191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
  \end{picture}%
\endgroup%


==> stabilization_map_SD.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stabilization_map_SD.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{437.41918279bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36535831)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stabilization_map_SD.pdf}}%
    \put(0.4569284,0.17360816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xmapsto{\varphi}$}}}%
  \end{picture}%
\endgroup%


==> stabilization_map_SD_prop.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stabilization_map_SD_prop.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{178.20392725bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53341803)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stabilization_map_SD_prop.pdf}}%
    \put(0.18483611,0.4294117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stabilization_map_SD_prop.pdf}}%
    \put(0.79876186,0.228923){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.00545117,0.00329898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(a)$}}}%
    \put(0.6889821,0.00329898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(b)$}}}%
  \end{picture}%
\endgroup%


==> stabilization_map_mod_spc.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stabilization_map_mod_spc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.44016298bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15223923)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stabilization_map_mod_spc.pdf}}%
    \put(0.51953543,0.0738563){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xmapsto{\varphi}$}}}%
  \end{picture}%
\endgroup%


==> suspension_example.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'suspension_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{704.07842879bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16708052)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{suspension_example.pdf}}%
    \put(0.45086093,0.09956627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01377327\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.29104824,0.09956627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01377327\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.13177215,0.09956627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01377327\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{suspension_example.pdf}}%
    \put(0.98962199,0.09956627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01377327\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.82980929,0.09956627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01377327\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.67053321,0.09956627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01377327\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.47486436,0.08935895){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xmapsto{\Psi}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{suspension_example.pdf}}%
  \end{picture}%
\endgroup%


==> top_degree.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'top_degree.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{243.54429422bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3955428)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{top_degree.pdf}}%
    \put(0.12951588,0.0024139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(a)$}}}%
    \put(0.7660678,0.0024139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(b)$}}}%
  \end{picture}%
\endgroup%

